Augmenting Neural Networks with First-order Logic

Today, the dominant paradigm for training neural networks involves minimizing task loss on a large dataset. Using world knowledge to inform a model, and yet retain the ability to perform end-to-end training remains an open question. In this paper, we present a novel framework for introducing declarative knowledge to neural network architectures in order to guide training and prediction. Our framework systematically compiles logical statements into computation graphs that augment a neural network without extra learnable parameters or manual redesign. We evaluate our modeling strategy on three tasks: machine comprehension, natural language inference, and text chunking. Our experiments show that knowledge-augmented networks can strongly improve over baselines, especially in low-data regimes.

==> plots/chunking.tsv <==
1      71.84    72.39 0.819 0.96
2      74.44    75.71 0.983 1.045
5      79.94    81.40 0.592 0.576
10     83.22    84.37 0.261 0.487
40     89.00    89.57 0.178 0.147
100    91.68    91.92 0.134 0.063


==> plots/nli.tsv <==
1      61.69    68.04 0.311 0.545
2      68.64    72.87 1.223 0.44
5      76.97    77.60 0.37 0.658
10     80.16    80.46 0.217 0.215
100    85.89    85.79 0.15 0.141

